Fully Statistical Neural Belief Tracking

This paper proposes an improvement to the existing data-driven Neural Belief Tracking (NBT) framework for Dialogue State Tracking (DST). The existing NBT model uses a hand-crafted belief state update mechanism which involves an expensive manual retuning step whenever the model is deployed to a new dialogue domain. We show that this update mechanism can be learned jointly with the semantic decoding and context modelling parts of the NBT model, eliminating the last rule-based module from this DST framework. We propose two different statistical update mechanisms and show that dialogue dynamics can be modelled with a very small number of additional model parameters. In our DST evaluation over three languages, we show that this model achieves competitive performance and provides a robust framework for building resource-light DST models.

==> notes.txt <==
%\item DONE: Implemented basic softmax again.

%\item DONE: Full NBT setup into softmax approach (for goals, requestables stay the same). WOZ joint goal accuracy is 0.88, up from our high scores of 0.844. Requestables use the same model, so no meaningful change.  

%\item DONE: Data passing so that we know the correct belief state before each turn (for training). 

%\item DONE: handling NONE values - not with the same black-box NBT decoder, but instead using a single fixed constant value (0 for now). 

%\item DONE: very simple delexicalisation - adding a binary vector which is 1 for each value if it occurs in the current utterance. 

%\item DONE: combining with the previous belief state using a `rump RNN'. Value-agnostic diagonal matrix with two parameters as well as a value-specific one where all elements are independent. Decided to drop the value-specific update so that we can scale towards a general model.  

%\item DESIGN/PAPER DIRECTION DECISION: General slot-independent model which would allow easy rescaling of softmax size and parameter sharing between slots (and hopefully allow bootstrapping of domains). In this setup though, the general model distinguishes between categorical and boolean slots. Does not support value-specific decoder either. For this submission, focus on goal joint, and choose to pursue multi-domain/general-model, so ignore domain specific part (or just compare to it). 

%\item DONE: Value-independent system requests - one value for dontcare, which depends on this, and one tied for others, which should just make them more likely to activate. 

%\item DONE: training General Model is now implemented. Interleaving training of all informable slots. Works comparably well even when we train food, then area, then price range. Next, implemented interleaved training of all slots. Validation performance on all three grows jointly. A few reruns with/without delexicalisation, there is a lot of noise, results seem competitive with slot-specific models. We'll need a good way to quantify stat. significance. 

%\item DONE: iterate through all examples in each epoch instead of sampling. %In addition to that, use full Paragram. Then rerun and also check stability. For each slot, initialise two lists - for positive and negative examples, and a counter for each list. When the counter is as long as the list, just reshuffle the list. 

%\item DONE: make sure DSTC3, Laptops, Hotels - training and evaluation work. Using DSTC3 evaluation and loading script to make sure it is compatible with what we had before. Using one super-ontology to work with all of these.  

% \item DONE: General Model, with a union of all domains ontologies. It can train on DSTC2/3 together. Some issues with memory, can be made more efficient. Not very good performance. 

% \item IN PROGRESS: implementing training on ASR. Making sure all config options work (asr/non-asr, slot-specific/general, delexicalisation). Made sure ASR is normalised, and check how empty hypotheses are handled.  


% \item DONE: DSTC2 application. With considering all 10 hypotheses and full paragram, 68.3 (fap: 79.8, 88.4 ,93.4). With considering only 1 and prefix, we get 66.5 (77.8,DO 83, 9d.0), so semi-uniform drop. Worth only using this for debugging. Inspecting doutput, it is clear that system acts do not work. 68.5 when system confirms are not forced  to 0 if not 1 (which is up from 66.5). Manual output inspection - still not working. 

% \item IN PROGRESS: WOZ working again and DSTC2 back at 68.5 (top hypothesis). Now we need to consider what the best way to combine ASR is (e.g. is there a threshold, e.g. 0.1, where if linear combination of all ASR hypotheses has  >0.1  for a value print it even if None is more likely? At the moment, we print top value if sum of all values is more probable than None. We could just print it if the single value is more likely than None. Alternatively, we could try to train on ASR, which would remove the need for any of this. One problem was that we only print top value, and not others. If that value is <0.5, the DSTC2 evaluation thinks we want None. 

% \item FUTURE: with the learned belief state update, we can use full ASR for DSTC2/DSTC3 training (or just top hypothesis); this removes the combination of predictions from all hypotheses as well, and enables optimal training. Now testing manual "smart combinations" of predictions from more hypotheses.


\iffalse

\subsection*{Variants of the Statistical Belief State Update} Three different approaches for combining the previous belief state $ \mathbf{b}_{s}^{t-1}$ with the new turn-level prediction $\mathbf{y}_{s}^{t}$ are presented next. \\ 

%\noindent \textbf{1. Rule-Based Update (RBU)}: this is the linear combination of the previous belief state with the new turn-level estimate, as presented in the previous section: 
%\begin{equation}
%\mathbf{b}_{s}^{t} = (1 - \lambda) \mathbf{y}_{s}^{t} + \lambda \mathbf{b}_{s}^{t-1}
%\end{equation}
%\noindent where the `mixing coefficient' $\lambda=0.55$ was tuned on the DSTC2 validation dataset. \\

\noindent \textbf{1. Learned Rule-Based Update (LRU)}: this is a variant of the rule-based update where the mixing coefficient $\lambda$ is \emph{learned jointly} with all other NBT model parameters. \\
\begin{equation}
\mathbf{b}_{s}^{t} = (1 - \lambda) \mathbf{y}_{s}^{t} + \lambda \mathbf{b}_{s}^{t-1}
\end{equation}
\noindent \textbf{2. Learned One-Step RNN Update (Rump-RNN):} we combine the previous belief state $\mathbf{b}_{s}^{t-1}$ and the current turn-level estimate $\mathbf{y}_{s}^{t}$ using an RNN-like belief state update:
\begin{equation}
\mathbf{b}_{s}^{t} ~=~ softmax \left( W_{curr} \mathbf{y}_{s}^{t} + W_{past} \mathbf{b}_{s}^{t-1} \right)
\end{equation}
where the $W_{curr}$ and $W_{past}$ matrices learn to combine the two signals into a new belief state. \\ 

The Rump-RNN model violates the NBT design paradigm: each row of the two matrices learns to operate over \emph{specific} slot values. This means that the model will not learn to predict or maintain slot values as part of the belief state if it has not encountered these values during training. Even though the NBT turn-level output $\mathbf{y}_{s}^{t}$ contains the right prediction, the parameters of the corresponding row in $W_{curr}$ will not be trained to update the belief state, since its parameters (for the given value) have not been updated during training. Similarly, the same row in $W_{past}$ will not  learn to maintain the given slot value as part of the belief state. 

To overcome the data sparsity and preserve the NBT model's ability to deal with unseen values, we can use the fact that there are fundamentally only two different actions that a belief tracker needs to perform: \textbf{1)} maintain the same prediction as in the previous turn; or \textbf{2)} update the prediction given strong indication that a new slot value has been expressed. There is no value-specific behaviour that the model must learn (apart from value-specific rephrasings which are dealt with in the semantic decoding part of the NBT model). To facilitate transfer learning between different values in the ontology, the fourth belief state update model introduces additional constraints for the one-step RNN's weights. \\

\noindent \textbf{3. Constrained One-Step RNN (Cons-Rump-RNN)}: this model constrains the two matrices so that each of them contains only two different scalar values. One scalar value populates the diagonal elements, and the other one is replicated for all off-diagonal elements:

\begin{align}
W_{curr, i, j} &= 
\begin{cases}
    a_{curr},& \text{if } i= j\\
    b_{curr},   & \text{otherwise}
\end{cases} \\
W_{past, i, j} &= 
\begin{cases}
    a_{past},& \text{if } i = j \\
    b_{past},   & \text{otherwise}
\end{cases}
\end{align}

\noindent where the four scalar values are learned jointly with the NBT parameters. The diagonal values learn the relative importance of propagating the previous value ($a_{past}$) or of accepting a newly detected value ($a_{curr}$). The off-diagonal elements learn how turn-level signals ($b_{curr}$) or past probabilities for other values ($b_{past}$) impact the predictions for the current one (i.e. how hard it is to overwrite any value from the belief state with a different value). The parameters acting over all slot values are in this way tied, ensuring that the model can deal with slot values it did not encounter during training. 


\fi 


==> progress-log.txt <==
\section{Progress Log}

\begin{itemize}

\item ISSUE: system confirmations do not work. This happens because the vast majority of actual examples ask about a value that is already in the belief state. We can probably synthesise examples which do not have it in the previous one. Or just throw away all the ones that do and then see if anything changes. 


\end{itemize}

\iffalse

\textbf{WOZ Performance LOG} 

DELEX-SS (all with small Paragram):

Joint, Fo-Ar-Pr, Req: [0.861, 0.902, 0.941, 0.949, 0.755]

DELEX-NOSS:

Joint, Fo-Ar-Pr, Req: [0.869, 0.917, 0.951, 0.958, 0.782]

NODELEX-NOSS:

Joint, Fo-Ar-Pr, Req: [0.871, 0.899, 0.96, 0.955, 0.784]

All three do not work with system confirms. 

GENERAL-NODELEX-NOSS:

Joint, Fo-Ar-Pr, Req: [0.875, 0.923, 0.949, 0.959, X]

\fi

